Blind Deconvolution of PET Images using Anatomical Priors

Images from positron emission tomography (PET) provide metabolic information about the human body. They present, however, a spatial resolution that is limited by physical and instrumental factors often modeled by a blurring function. Since this function is typically unknown, blind deconvolution (BD) techniques are needed in order to produce a useful restored PET image. In this work, we propose a general BD technique that restores a low resolution blurry image using information from data acquired with a high resolution modality (e.g., CT-based delineation of regions with uniform activity in PET images). The proposed BD method is validated on synthetic and actual phantoms.

==> gt.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   9.9612968e-01
   2.9000000e+01   9.9612968e-01
   3.0000000e+01   9.9612968e-01
   3.1000000e+01   9.9612968e-01
   3.2000000e+01   9.9612968e-01
   3.3000000e+01   9.9612968e-01
   3.4000000e+01   9.9612968e-01
   3.5000000e+01   9.9612968e-01
   3.6000000e+01   9.9612968e-01
   3.7000000e+01   9.9612968e-01
   3.8000000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.3000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00


==> xNB.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   6.0542181e-07
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   8.0888602e-06
   1.3000000e+01   1.4409408e-05
   1.4000000e+01   1.9484393e-05
   1.5000000e+01   2.3301014e-05
   1.6000000e+01   2.5696638e-05
   1.7000000e+01   2.6593466e-05
   1.8000000e+01   2.6098402e-05
   1.9000000e+01   2.4616085e-05
   2.0000000e+01   2.6843079e-03
   2.1000000e+01   7.7182757e-03
   2.2000000e+01   9.4421500e-03
   2.3000000e+01   9.4416170e-03
   2.4000000e+01   9.4408483e-03
   2.5000000e+01   9.4404133e-03
   2.6000000e+01   1.0788320e-02
   2.7000000e+01   1.7793893e-01
   2.8000000e+01   6.0535660e-01
   2.9000000e+01   9.5013913e-01
   3.0000000e+01   1.0189921e+00
   3.1000000e+01   1.0189905e+00
   3.2000000e+01   1.0189889e+00
   3.3000000e+01   1.0189870e+00
   3.4000000e+01   1.0189848e+00
   3.5000000e+01   1.0189824e+00
   3.6000000e+01   1.0189806e+00
   3.7000000e+01   5.8849009e-01
   3.8000000e+01   4.9548400e-02
   3.9000000e+01   2.8110935e-02
   4.0000000e+01   7.2714489e-03
   4.1000000e+01   5.5759160e-03
   4.2000000e+01   3.2959369e-03
   4.3000000e+01   1.2658908e-03
   4.4000000e+01   5.1559778e-05
   4.5000000e+01   4.7291948e-07
   4.6000000e+01   2.5385340e-06
   4.7000000e+01   2.8072618e-06
   4.8000000e+01   4.4201107e-06
   4.9000000e+01   5.9225387e-06
   5.0000000e+01   7.1125001e-06
   5.1000000e+01   8.0671065e-06
   5.2000000e+01   8.8927836e-06
   5.3000000e+01   9.6061496e-06
   5.4000000e+01   1.0085285e-05
   5.5000000e+01   1.0177506e-05
   5.6000000e+01   9.7608445e-06
   5.7000000e+01   8.8685740e-06
   5.8000000e+01   7.5664350e-06
   5.9000000e+01   5.9083014e-06
   6.0000000e+01   3.9673761e-06
   6.1000000e+01   1.9166499e-06
   6.2000000e+01   0.0000000e+00
   6.3000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00


==> y.dat <==
   1.0000000e+00  -1.4610962e-02
   2.0000000e+00  -1.9292548e-03
   3.0000000e+00  -2.9924138e-02
   4.0000000e+00   1.5160573e-02
   5.0000000e+00  -9.0090155e-03
   6.0000000e+00   8.4697744e-03
   7.0000000e+00  -1.3885292e-02
   8.0000000e+00   8.1744007e-03
   9.0000000e+00  -2.3318523e-03
   1.0000000e+01  -5.7393517e-03
   1.1000000e+01   2.2435583e-02
   1.2000000e+01   9.5457769e-03
   1.3000000e+01   4.1477844e-03
   1.4000000e+01  -9.4991740e-03
   1.5000000e+01   8.2851408e-03
   1.6000000e+01  -6.9718057e-03
   1.7000000e+01   1.1539684e-02
   1.8000000e+01   1.0312199e-02
   1.9000000e+01   1.3910679e-02
   2.0000000e+01   2.3309258e-02
   2.1000000e+01   3.5649795e-02
   2.2000000e+01   2.3341632e-02
   2.3000000e+01   8.7493707e-03
   2.4000000e+01  -2.1276606e-02
   2.5000000e+01   3.7450551e-02
   2.6000000e+01   1.1886869e-01
   2.7000000e+01   3.5354958e-01
   2.8000000e+01   6.0300491e-01
   2.9000000e+01   8.3651576e-01
   3.0000000e+01   9.7504851e-01
   3.1000000e+01   9.9193960e-01
   3.2000000e+01   9.8060096e-01
   3.3000000e+01   9.8982540e-01
   3.4000000e+01   9.7388729e-01
   3.5000000e+01   8.4228914e-01
   3.6000000e+01   6.2527583e-01
   3.7000000e+01   3.1912381e-01
   3.8000000e+01   1.0823644e-01
   3.9000000e+01  -3.6248924e-03
   4.0000000e+01   1.7767299e-02
   4.1000000e+01   2.0611861e-02
   4.2000000e+01   1.4244564e-02
   4.3000000e+01  -7.1110799e-04
   4.4000000e+01  -2.1811577e-02
   4.5000000e+01   1.6122991e-02
   4.6000000e+01  -1.9738039e-02
   4.7000000e+01   2.0223921e-02
   4.8000000e+01  -9.8728536e-03
   4.9000000e+01   7.8462030e-03
   5.0000000e+01   4.1947005e-03
   5.1000000e+01   1.3701456e-02
   5.2000000e+01  -2.8946687e-02
   5.3000000e+01  -1.7772808e-02
   5.4000000e+01   4.1563385e-02
   5.5000000e+01  -8.6946854e-03
   5.6000000e+01  -8.7325416e-03
   5.7000000e+01  -1.1999789e-03
   5.8000000e+01   1.0546097e-02
   5.9000000e+01  -5.0155810e-03
   6.0000000e+01  -1.8467437e-02
   6.1000000e+01  -9.6725542e-03
   6.2000000e+01  -9.3912676e-03
   6.3000000e+01  -3.5585155e-02
   6.4000000e+01   6.9801667e-04

